BB: Booting Booster for Consumer Electronics with Modern OS

Unconventional computing platforms have spread widely and rapidly following smart phones and tablets: consumer electronics such as smart TVs and digital cameras. For such devices, fast booting is a critical requirement; waiting tens of seconds for a TV or a camera to boot up is not acceptable, unlike a PC or smart phone. Moreover, the software platforms of these devices have become as rich as conventional computing devices to provide comparable services. As a result, the booting procedure to start every required OS service, hardware component, and application, the quantity of which is ever increasing, may take unbearable time for most consumers. To accelerate booting, this paper introduces \textit{Booting Booster} (BB), which is used in all 2015 Samsung Smart TV models, and which runs the Linux-based Tizen OS. BB addresses the init scheme of Linux, which launches initial user-space OS services and applications and manages the life cycles of all user processes, by identifying and isolating booting-critical tasks, deferring non-critical tasks, and enabling execution of more tasks in parallel. BB has been successfully deployed in Samsung Smart TV 2015 models achieving a cold boot in 3.5 s (compared to 8.1 s with full commercial-grade optimizations without BB) without the need for suspend-to-RAM or hibernation. After this successful deployment, we have released the source code via http://opensource.samsung.com, and BB will be included in the open-source OS, Tizen (http://tizen.org).

==> old/Terms.txt <==
띄어쓰기 / Hypon 사용, 용어 사용 등을 통일하기 위한 노트 입니다.

subsystem
kernel space
user space
!!! QBFW / QuickBoot FrameWork ==> BB (Booting Booster)
!!! Quickboot Group ==> BB (Booting Booster) Group
runtime
!!! booting critical task (부팅완결을 위해 꼭 필요한 task와 그것이 really depends하는 task / 처음 용어 사용시 설명 추가해야 함)



*** 다음 Component 이름들은 고유명사임 ***
Core Engine
	On-demand Modularizer
    RCU Booster
    
Boot-up Engine
	On-demand Modularizer Control
    RCU Booster Control
    Deferred Executor

Service Engine
updated!	Booting Booster Manager  (? may need to rephrase later)
updated!    Booting Booster Group Isolator  (Quick Boot Group은 마치 여러 그룹중 하나가 거기 있다는 듯한 인상) ---> Booting Booster Group

    Tools
    	Service Analyzer
        Pre-parser
      
      
######## TODO ############
Figure 7 그림 완성도 좀더 높여야 함. 
      
        
 End of line. 

==> old/shepherding_schedule/shepherding-process.txt <==





##### Deadlines:

- February 16: send a detailed revision plan to your shepherd
- March 14: send the camera-ready version to your shepherd
- March 21: shepherd makes final accept decision; send final paper to ACM 
- Please make sure that the title, author names, and author email addresses in HotCRP are correct, since they will be sent to the ACM for further communication and inclusion in the program for accepted papers. 
- Please use the following templates for preparing the camera ready version: http://www.acm.org/publications/article-templates/proceedings-template.html/ 
- The page limit is 14 pages, plus references. 
- You will receive further information from the ACM regarding rights management forms and standard text to place within the paper. 


 
##### Revision plan of our technical paper
- revision period는 아래와 같이 1주일 단위로 break-down했습니다. 

a. ~ Feb-16-2016: Make a detailed revision plan
   . Blah....
   . Blah...
   
b. ~ Feb-23-2016: Addressing the key issues raised by the reviewer #1,#2,#3,#4,#5
   . More RCU-related descriptions for 3. Design and Implementation
   . Touch up the Figures (readability, space optimization)
   
c. ~ Mar-01-2016: Addressing the key issues raised by the reviewer #1,#2,#3,#4,#5
   . 
   . Blah...
   
d. ~ Mar-08-2016: Addressing the key issues raised by the reviewer #1,#2,#3,#4,#5
   . Blah...
   . Blah...
   
e. ~ Mar-14-2016: Overall revision and update 
   . Blah...
   . Blah...


##### Action Item

0. Explain configuration files of package. 
1. supplement RCU section: code flow (between Ticket Spinlocks-Based RCU vs. Mutex-Based Boosted RCU)


End of line. 
